Tracking Summer Greenland Blocking: the Upstream Pathway Shapes Historical Extremes and Future Change

The representation and future evolution of summer Greenland atmospheric blocking in climate models is here investigated from a Lagrangian perspective using a novel Python package blocktrack. By applying the blocktrack algorithm to ERA5 reanalysis and a CMIP6 model ensemble, we identify and track blocking events over Greenland, and obtain their trajectories, intensities, duration and wave-breaking patterns. Greenland blocking (GB) events in ERA5 are then classified into two types based on their wave-breaking characteristics. These correspond to the previously identified upstream (anticyclonic wave breaking) and retrograding (cyclonic wave breaking) GBs. Upstream blocks, which originate in Northern Canada, exhibit stronger moisture transport before and during blocking onset and higher temperature anomalies than retrograding blocks, which follow an east-to-west trajectory and originate in the North Atlantic. Our analyses show how the recent observed increase in GB frequency, particularly in 2012, is primarily driven by upstream blocks. CMIP6 models generally fail to capture the observed increase and underestimate GB variability, especially for the upstream component. Projections under the SSP3-7.0 scenario show a decline in retrograding blocks but a possible increase in upstream blocks, depending on the detection index used. We discuss possible drivers of these changes, which include jet stream shifts, increased frequency of high-moisture transport events from low to high latitudes, surface temperature increases due to Atlantic Multidecadal Variability and Arctic Amplification. By analyzing block trajectories, this study demonstrates how Lagrangian diagnostics can provide novel insights into the dynamics of blocking events over Greenland.

==> README_copernicus_package_7_9.txt <==
File: README_copernicus_package_7_9.txt
-------------------------------------------------------------------------
This is a README file for the Copernicus Publications LaTeX Macro Package 
copernicus_package.zip in the version 7.9, 10 September 2024
-------------------------------------------------------------------------
It consists of several files, each with its separate copyright.
This specific archive is collected for journals published by 
Copernicus Publications (Copernicus GmbH).

Copyright (C) 2024 Copernicus GmbH

E-mail: publications@copernicus.org
URL:   	https://publications.copernicus.org



Content:
- copernicus.cls: The LaTeX2e class file designed for Copernicus Publications journals. Current Version 10.1.20, 10 September 2024
- copernicus.cfg: The configuration file containing journal-specific information used by the class file. Last update 10 September 2024
- copernicus.bst: The bibliographic style file for BibTeX. Current Version 1.6, 20 October 2023 
- pdfscreencop.sty / pdfscreen.sty
- template.tex: A LaTeX template in journal style.

==> scaletta.txt <==
Introduction:
Data:
-ERA5
-CMIP6
-IFS NextGems Data
Methods:
-Blocktrack.
-Composite analysis.
Results:
-Characteristics of Greenland blocking in reanalysis.
-ERA5, CMIP6, NextGems intercomparison.
-Future projections.
Discussion and Conclusion

